Polar: Agentic RL on Any Harness at Scale

Reinforcement learning for language agents increasingly depends on custom harnesses that manage long-running context, multi-turn tool use and multi-agent orchestration. However, porting these harnesses into RL environment interfaces remains difficult and often loses important training signals. We bridge this gap with polar, a rollout framework for scalable asynchronous RL over arbitrary agent harnesses. Polar treats the agent harness as a black box: it proxies LLM API calls, records token-level model interactions, and reconstructs token-faithful trajectories for training. Each rollout node efficiently manages runtime prewarming, agent execution, trajectory reconstruction, and evaluation in parallel, exposing asynchronous service endpoints that can be consumed by independent trainers at scale. This decoupled design makes Polar agnostic to agent harnesses, training infrastructure, and RL algorithms while improving compute utilization for long-running agent workloads. We validate polar by training agents on software-engineering tasks with popular coding harnesses. Using simple GRPO, polar improves Qwen3.5-4B by 22.6, 4.8, 0.6 and 6.2 points on SWE-Bench Verified with the Codex, Claude Code, Qwen Code and Pi harnesses, respectively. We further demonstrate Polar for offline data generation over custom harnesses and ablate trajectory reconstruction strategies. Polar rewrites its preceding work, Prorl Agent, and has been registered as one of NeMo Gym environments.

==> assets/async_rl.csv <==
step,gpu_train_util,gpu_rollout_util
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,5,0
8,3,0
9,0,0
10,0,93
11,0,100
12,0,100
13,0,100
14,0,94
15,0,100
16,0,100
17,0,94
18,0,94
19,0,100
20,0,94
21,0,98
22,0,100
23,0,100
24,0,100
25,0,100
26,0,96
27,0,95
28,0,100
29,0,95
30,0,95
31,0,95
32,0,95
33,0,100
34,0,95
35,0,100
36,0,100
37,0,95
38,0,100
39,0,100
40,0,95
41,0,100
42,0,100
43,0,100
44,0,100
45,0,100
46,0,100
47,0,95
48,0,97
49,0,100
50,0,100
51,0,96
52,0,97
53,0,97
54,0,95
55,0,100
56,0,100
57,0,98
58,0,100
59,0,100
60,0,100
61,0,97
62,0,97
63,0,100
64,0,100
65,0,100
66,0,96
67,0,96
68,0,95
69,0,100
70,0,96
71,0,96
72,0,96
73,0,95
74,0,96
75,0,97
76,0,97
77,0,100
78,0,97
79,0,100
80,0,97
81,0,100
82,0,100
83,0,97
84,0,100
85,0,97
86,0,100
87,0,96
88,0,97
89,0,92
90,0,97
91,0,100
92,0,97
93,0,96
94,0,97
95,0,93
96,0,93
97,0,97
98,0,100
99,0,100
100,0,100
101,0,100
102,0,98
103,0,100
104,0,97
105,0,82
106,0,98
107,0,100
108,0,100
109,0,100
110,0,95
111,0,97
112,0,98
113,0,100
114,0,97
115,0,100
116,0,98
117,0,98
118,0,95
119,0,100
120,0,100
121,0,100
122,0,94
123,0,97
124,0,100
125,0,97
126,0,97
127,0,97
128,0,95
129,0,100
130,0,97
131,0,100
132,92,100
134,53,100
135,100,98
136,7,100
137,100,100
138,100,100
139,100,92
140,100,100
142,100,100
143,100,100
144,0,100
145,100,98
146,100,95
147,100,100
148,100,100
149,100,98
150,100,100
151,100,78
152,100,100
153,100,98
154,100,100
155,100,100
156,100,97
157,100,98
158,8,100
159,1,100
160,100,100
161,100,100
164,0,100
165,0,97
166,0,97
167,0,100
168,0,98
169,0,97
170,0,98
171,0,96
172,0,98
173,0,96
174,0,97
175,0,97
176,0,100
177,0,97
178,0,100
179,0,96
180,0,97
181,0,98
182,0,95
183,0,98
184,0,98
185,0,97
186,0,98
187,0,96
188,0,97
189,0,98
190,0,97
191,0,100
192,0,97
193,0,97
194,0,96
195,0,96
196,0,93
197,0,96
199,100,100
200,99,97
201,100,95
202,100,100
203,100,100
205,73,95
206,100,100
207,100,100
208,100,100
209,100,100
210,100,95
211,100,100
212,4,98
213,3,100
214,100,100
215,100,100
216,100,100
217,100,98
218,1,100
219,100,100
220,100,100
221,100,97
222,100,100
225,0,100
226,0,97
227,0,100
228,0,100
229,0,100
230,0,100
231,0,100
232,0,97
233,0,97
234,0,95
235,0,100
236,0,97
237,0,96
238,0,100
239,0,97
240,0,100
241,0,96
242,0,96
243,0,97
244,0,100
245,0,100
246,0,98
247,0,100
248,0,96
249,0,97
250,0,100
251,0,100
252,0,100
253,0,97
254,0,100
255,0,97
256,0,97
257,0,97
258,0,98
259,0,96
260,0,100
261,0,97
262,0,97
263,0,100
264,0,97
265,0,100
266,0,97
267,0,100
268,0,96
269,0,97
270,0,100
271,0,97
272,0,97
273,0,96
274,0,98
275,0,100
276,0,100
277,0,98
278,0,98
279,0,97
280,0,97
281,0,100
282,0,98
283,0,97
284,0,100
285,0,100
286,0,100
287,0,97
288,0,98
289,0,79
290,0,97
291,0,97
292,0,96
293,0,100
294,0,97
295,0,97
296,0,97
297,0,97
298,0,100
299,0,97
300,0,100
301,0,100
302,0,100
303,0,97
304,0,98
305,0,97
306,0,100
307,0,97
308,0,98
309,100,100
311,100,97
312,83,100
313,100,97
314,100,100
315,100,100
317,100,100
318,100,97
319,100,97
320,100,97
321,100,100
322,78,100

